BACKDOORL: Backdoor Attack against Competitive Reinforcement Learning

Recent research has confirmed the feasibility of backdoor attacks in deep reinforcement learning (RL) systems. However, the existing attacks require the ability to arbitrarily modify an agent's observation, constraining the application scope to simple RL systems such as Atari games. In this paper, we migrate backdoor attacks to more complex RL systems involving multiple agents and explore the possibility of triggering the backdoor without directly manipulating the agent's observation. As a proof of concept, we demonstrate that an adversary agent can trigger the backdoor of the victim agent with its own action in two-player competitive RL systems. We prototype and evaluate BACKDOORL in four competitive environments. The results show that when the backdoor is activated, the winning rate of the victim drops by 17% to 37% compared to when not activated.

==> data/adv/rtgants.txt <==
epoch,loss,error
0 , 3.9705846309661865 , 0.16614494826713466
1 , 4.128361701965332 , 0.18052867285018787
2 , 3.8125147819519043 , 0.06993352011608807
3 , 3.8198256492614746 , 0.14774635958350943
4 , 3.955799102783203 , 0.07890758488032985
5 , 3.8591134548187256 , 0.19822405297408013
6 , 3.7248830795288086 , 0.04916205171826726
7 , 3.7226250171661377 , 0.11045932245268247
8 , 3.907654285430908 , 0.1744264164491691
9 , 3.8618967533111572 , 0.17834158056504193
10 , 3.7649855613708496 , 0.006885275934869895
11 , 3.786257266998291 , 0.17054176826109685
12 , 3.474956750869751 , 0.12664950379154447
13 , 3.8429903984069824 , 0.1869196426831583
14 , 3.6523783206939697 , 0.05752731067442218
15 , 3.54671311378479 , 0.06081937207591397
16 , 3.529237985610962 , 0.020175559597595916
17 , 3.5376315116882324 , 0.17925443526157075
18 , 3.6764466762542725 , 0.10449912489296104
19 , 3.6648671627044678 , 0.19800955879532983
20 , 3.3999977111816406 , 0.1946591532140921
21 , 3.674933433532715 , 0.06980601371498352
22 , 3.445202112197876 , 0.060160593991325874
23 , 3.4375452995300293 , 0.06850952643247513
24 , 3.630406618118286 , 0.19611279391282616
25 , 3.514819860458374 , 0.1834606405153154
26 , 3.4986138343811035 , 0.03811294128980829
27 , 3.4355709552764893 , 0.002058732194243751
28 , 3.3334298133850098 , 0.008192139137386856
29 , 3.3299472332000732 , 0.065407437004899
30 , 3.347910698098904 , 0.07399394250729888
31 , 3.338340771552454 , 0.019344429515591923
32 , 3.335930305663937 , 0.104999178797129
33 , 3.310527443379794 , 0.04360160054838851
34 , 3.311907983537865 , 0.17047927770157656
35 , 3.31800134899118 , 0.05823720806514097
36 , 3.306196828914609 , 0.09554259896367266
37 , 3.2819911592289643 , 0.04681103713942019
38 , 3.277831839504934 , 0.12674267954006616
39 , 3.2437214206300777 , 0.15601333508017162
40 , 3.2358958429954856 , 0.13763774941009962
41 , 3.2165265545035706 , 0.13012398207147263
42 , 3.2150780563034007 , 0.10519132648310743
43 , 3.2086766913568434 , 0.18630871571817365
44 , 3.2052424593144346 , 0.1009604926465416
45 , 3.2028193319363876 , 0.05373750589825699
46 , 3.1951496201843663 , 0.06677755790779172
47 , 3.1913918054506065 , 0.06881230286650619
48 , 3.1579579579722714 , 0.0037820127744756294
49 , 3.155849531627967 , 0.00502503856287162
50 , 3.1536435227140354 , 0.07373016257634794
51 , 3.1524657736012576 , 0.13985944440340323
52 , 3.150829937751973 , 0.06614643146810346
53 , 3.143334678244896 , 0.05657991642914417
54 , 3.136645980496137 , 0.1354475737974525
55 , 3.120507834559105 , 0.1909346351510551
56 , 3.1064094210915973 , 0.15700627533721875
57 , 2.993548528704767 , 0.16333437953953023
58 , 2.9970314046079785 , 0.11945052727770654
59 , 2.992278431270597 , 0.1313462947689621
60 , 2.9950959604813474 , 0.17621927146377103
61 , 2.9913413220199176 , 0.1858739768122279
62 , 2.9915696090553157 , 0.16230359628844176
63 , 2.990828557156821 , 0.1303101068336295
64 , 2.9951924552521056 , 0.14161442380091213
65 , 2.993179204335944 , 0.07494244001908767
66 , 2.990822752102452 , 0.16201661400576603
67 , 2.994446532472858 , 0.017417156009375368
68 , 3.005358806196421 , 0.15254822117144476
69 , 3.0131988891500274 , 0.1366150098424803
70 , 2.9927374018203943 , 0.08145491942597066
71 , 2.99707897079954 , 0.0047784938021459
72 , 2.990387077334894 , 0.17115111582609321
73 , 2.99821402588727 , 0.005298992643322543
74 , 2.995501999127485 , 0.13502183162814668
75 , 2.992802674884547 , 0.12734984195426788
76 , 2.99085436761466 , 0.18961764064370717
77 , 2.992068179626512 , 0.10156918898850467
78 , 2.9978760815030943 , 0.07356909580614578
79 , 2.995891809548599 , 0.07324461815623594

==> data/adv/rtghumans.txt <==
epoch,loss,error
0 , 0.599870126273711 , 0.026090971049138652
1 , 0.5992525430254498 , 0.041124653793378194
2 , 0.5984673040098234 , 0.007206849954867184
3 , 0.5973624169620129 , 0.037662984999054246
4 , 0.5940213456290507 , 0.004846950557709695
5 , 0.5923412310984184 , 0.006097186765523299
6 , 0.5915319357183163 , 0.04456735449480436
7 , 0.5895630843967286 , 0.04140300118943296
8 , 0.5861382960441022 , 0.01417593397693599
9 , 0.5849058639355588 , 0.04616923891097757
10 , 0.5628948609644064 , 0.01046633414927039
11 , 0.5553148638975188 , 0.029245677399616234
12 , 0.5457925765455216 , 0.019419409071199267
13 , 0.5430733994045286 , 0.022197470310948653
14 , 0.5421878638096178 , 0.00014703446323652836
15 , 0.5410494856270311 , 0.023079461667762036
16 , 0.5398958357128147 , 0.01609068164148686
17 , 0.5390925615410858 , 0.03378645050991177
18 , 0.5363801980618671 , 0.036836020803137706
19 , 0.5356037228281572 , 0.037914077295551664
20 , 0.534147568812944 , 0.02289942590508867
21 , 0.5251904762487138 , 0.029378910981893464
22 , 0.5232471054211496 , 0.03510533889201863
23 , 0.5210495497495975 , 0.016431910453476018
24 , 0.5185633288387418 , 0.047429044385689706
25 , 0.5023303561706003 , 0.012817471739365906
26 , 0.4928374118640377 , 0.010124847064450894
27 , 0.49259530157154285 , 0.010732396646597553
28 , 0.48854033711137734 , 0.04709994889753481
29 , 0.4853354256519888 , 0.03781802939793072
30 , 0.4848713989974631 , 0.03768684793436192
31 , 0.47271294768333133 , 0.03332197665543126
32 , 0.46625527911725684 , 0.022308014293494563
33 , 0.4609580656313971 , 0.005085217320118435
34 , 0.4595215954867845 , 0.004673689300523149
35 , 0.45413558220648587 , 0.013192544228109521
36 , 0.4460280797866101 , 0.02842532864380644
37 , 0.4411146237031768 , 0.008175708397631704
38 , 0.400642281273798 , 0.048265404401945045
39 , 0.38636192872368547 , 0.04701369900278621
40 , 0.3536295976334167 , 0.00032987109867033685
41 , 0.3495549071126583 , 0.019707621377827035
42 , 0.32911266484998236 , 0.03767818401198098
43 , 0.3008108111666263 , 0.02492336465074331
44 , 0.3071605772279699 , 0.0037685432348457506
45 , 0.316332857965964 , 0.03765705872670466
46 , 0.3159419642478721 , 0.04212535811367516
47 , 0.312608402985211 , 0.012898981293353734
48 , 0.3124450409688068 , 0.04537443251185347
49 , 0.3033680379601152 , 0.018905458701998147
50 , 0.3028004168465744 , 0.02468667718935716
51 , 0.3001382488138533 , 0.006257954704858387
52 , 0.3092168749808913 , 0.03220446370649573
53 , 0.3005397485932622 , 0.03084907516624441
54 , 0.30793120524252354 , 0.015224218075442537
55 , 0.3049129439878066 , 0.04344909195363261
56 , 0.3248708104654578 , 0.02898753973442002
57 , 0.31475963169595583 , 0.03552824684012805
58 , 0.30405518783942803 , 0.022065100718183323
59 , 0.30317537228112484 , 0.01670838377613269
60 , 0.3029548838079228 , 0.04607110030936354
61 , 0.3019176491960431 , 0.025185664530959797
62 , 0.3081320443895367 , 0.0035726146672888427
63 , 0.30887002652611206 , 0.0194578011247222
64 , 0.30874227609725585 , 0.02667190300292953
65 , 0.30488590947258726 , 0.016292330042928387
66 , 0.30345532463135005 , 0.001287920634608114
67 , 0.3058970611317014 , 0.014864136472620533
68 , 0.3041306688115642 , 0.03278765230760225
69 , 0.3036012956039355 , 0.0021300490139195606
70 , 0.3098076776234097 , 0.04662719449012206
71 , 0.3005397404880576 , 0.014211413934608313
72 , 0.3076234886184754 , 0.0076922524087893246
73 , 0.3068659583901654 , 0.04640511070358726
74 , 0.315157528614918 , 0.028918257552555213
75 , 0.3138887789978289 , 0.013510690906375035
76 , 0.302562026952794 , 0.03620247970968253
77 , 0.3116097036740726 , 0.013429173812089147
78 , 0.3096931960176675 , 0.04188400653568993
79 , 0.30321760187057567 , 0.029348786264133175

==> data/adv/shumans.txt <==
epoch,loss,error
0 , 4.459659576416016 , 0.29624396764274497
1 , 4.396561622619629 , 0.2218670372055278
2 , 4.224106788635254 , 0.2850838629563866
3 , 4.01459264755249 , 0.1967156222455717
4 , 4.171450614929199 , 0.16532263621400095
5 , 4.155641555786133 , 0.189210125095524
6 , 4.177908897399902 , 0.1575773530429845
7 , 3.9858598709106445 , 0.27917022416304504
8 , 4.026597023010254 , 0.23568906306659432
9 , 4.145721912384033 , 0.2860635758875343
10 , 4.1025214195251465 , 0.1309601233326831
11 , 3.9811551570892334 , 0.2856688070184733
12 , 3.9438207149505615 , 0.15415264888689265
13 , 4.196442604064941 , 0.29748200036252087
14 , 3.917196273803711 , 0.11304277698263764
15 , 3.939652919769287 , 0.21745369399966757
16 , 3.725727081298828 , 0.11028699103192602
17 , 3.9423696994781494 , 0.14258064354722472
18 , 3.8961644172668457 , 0.13468870874891029
19 , 3.826155662536621 , 0.11806985542163378
20 , 3.8091413974761963 , 0.13549765351179663
21 , 3.820192813873291 , 0.17035504754575356
22 , 3.714510679244995 , 0.22974959246600515
23 , 3.858934164047241 , 0.1522482431672323
24 , 3.7992255687713623 , 0.15831826032615284
25 , 3.6607394218444824 , 0.2327398870242204
26 , 3.690808057785034 , 0.14573138573563513
27 , 3.6899019718170165 , 0.27029497199751634
28 , 3.5853538513183594 , 0.22893712668179056
29 , 3.61844539642334 , 0.2436244288524572
30 , 3.21912888 , 0.2234190805250923
31 , 3.28130606 , 0.10840592469469752
32 , 3.292200658376521 , 0.12859392257279714
33 , 3.2859489721140887 , 0.10017890971867996
34 , 3.282175286328883 , 0.2710049591518001
35 , 3.2816249136685745 , 0.22849941138813815
36 , 3.2814459337272353 , 0.20065744048206555
37 , 3.2752728649630782 , 0.28838329958470493
38 , 3.27187537064079 , 0.1665767530257419
39 , 3.2596682295288266 , 0.27023317028475813
40 , 3.2095389158483685 , 0.17122436546075898
41 , 3.204623608917941 , 0.11111484558578576
42 , 3.204730285950019 , 0.17316226761823453
43 , 3.2065581359671333 , 0.14371457927499012
44 , 3.206922489511669 , 0.13554966618432712
45 , 3.202274776162458 , 0.24535756192139696
46 , 3.205064154364611 , 0.12542452589617545
47 , 3.096020507763456 , 0.21595815980446437
48 , 3.095312726188228 , 0.16092936432631638
49 , 3.0939399227101805 , 0.11535198151457025
50 , 3.0923707942368392 , 0.18152614590019803
51 , 3.0895931875552916 , 0.21702849902284543
52 , 3.082346021035244 , 0.29287196217939093
53 , 3.06105167906235 , 0.11376045911993878
54 , 3.0599257134114586 , 0.2356290660815325
55 , 3.0553735338010015 , 0.16945505796952537
56 , 3.0533888639566866 , 0.25948631207029815
57 , 3.0521084110210777 , 0.24512895940391424
58 , 3.0394890326130546 , 0.13690122367020152
59 , 3.0352917686303234 , 0.21312964932038042
60 , 3.032738816653694 , 0.22012409895938667
61 , 3.0210826938792206 , 0.29177747836720125
62 , 3.0186858777185064 , 0.1990178676493618
63 , 3.011614140579703 , 0.16242644963669658
64 , 3.008142737822809 , 0.18720642093156345
65 , 3.017186659933461 , 0.161003230875921
66 , 3.015330104022771 , 0.28411490068729806
67 , 3.013045361637223 , 0.11205113831740184
68 , 3.067827764719172 , 0.24452725053302596
69 , 3.012763114057576 , 0.20233859021702616
70 , 3.0125345160377726 , 0.10489951818444405
71 , 3.0161192509417476 , 0.15689294076368843
72 , 3.0156063314750035 , 0.10120646679227721
73 , 3.019118581633517 , 0.1423522939353996
74 , 3.0163839755201916 , 0.22958042321704503
75 , 3.0428865001185157 , 0.2623180052605452
76 , 3.0310560643708535 , 0.21438760018701192
77 , 3.028344585171552 , 0.19378686180601276
78 , 3.0275404258933096 , 0.25294695548544166
79 , 3.024749824604749 , 0.1600539941068473

==> data/adv/ysnphumans.txt <==
epoch,loss,error
0 , 1.8063198328018188 , 0.0048406168221501455
1 , 1.7489062547683716 , 0.09230867214926058
2 , 1.7861049175262451 , 0.06259000004437722
3 , 1.7235188484191895 , 0.08302665253216146
4 , 1.8935034275054932 , 0.006146921602511041
5 , 1.5836454629898071 , 0.011003145022354083
6 , 1.7570359706878662 , 0.08669884220626017
7 , 1.6154344081878662 , 0.09135039995057273
8 , 1.5451399087905884 , 0.00472756232172146
9 , 1.5262372493743896 , 0.012385476072401425
10 , 1.5751627683639526 , 0.06166188848480574
11 , 1.5526230335235596 , 0.07147297701462067
12 , 1.5819311141967773 , 0.012666385072087921
13 , 1.4736510515213013 , 0.06582290197582759
14 , 1.4014933109283447 , 0.0637013526423861
15 , 1.3247708082199097 , 0.07322182440659147
16 , 1.3368666410446166 , 0.0013045033038926457
17 , 1.3532036590576173 , 0.045818031707142715
18 , 1.4076368045806884 , 0.04921271950671438
19 , 1.2880698442459106 , 0.05860127162259422
20 , 1.3135122060775757 , 0.05513768885007945
21 , 1.3177553415298462 , 0.05674558149401309
22 , 1.2464735507965088 , 0.008736657197874934
23 , 1.1895133256912231 , 0.054907860325110816
24 , 1.245903730392456 , 0.07489332142167027
25 , 1.258433928489685 , 0.07859913928098936
26 , 1.188775658607483 , 0.08878108495581424
27 , 1.221053957939148 , 0.045178982736605894
28 , 1.3095030784606934 , 0.023160989811141647
29 , 1.258518934249878 , 0.07813748073144074
30 , 1.1220091581344604 , 0.016628386193327377
31 , 1.192878007888794 , 0.06750979990335951
32 , 1.1235876083374023 , 0.03296364735659445
33 , 0.9655494093894958 , 0.03132552573551457
34 , 1.1470199823379517 , 0.05332762269379718
35 , 1.1284513473510742 , 0.051380988928003274
36 , 1.2237592935562134 , 0.07680988563874724
37 , 1.131534218788147 , 0.09242804754328512
38 , 1.1109507513046264 , 0.0558633846555989
39 , 1.0752379894256592 , 0.031673484223138954
40 , 1.0526573657989502 , 0.020080621247897612
41 , 0.9786238074302673 , 0.08116810352218194
42 , 0.9710527658462524 , 0.09485876236359564
43 , 1.0431302785873413 , 0.04297364946779785
44 , 0.9736160635948181 , 0.012009239468138616
45 , 0.9425804615020752 , 0.046074752003520014
46 , 1.0187667608261108 , 0.08279838195252336
47 , 1.007496886253357 , 0.03851144515696782
48 , 1.009008755683899 , 0.07759886527573591
49 , 0.916893482208252 , 0.00297662658624169
50 , 0.8633246421813965 , 0.05491290648458187
51 , 0.8073178553581238 , 0.07686061444147947
52 , 0.7993178296089172 , 0.010969375146923796
53 , 0.7705677199363709 , 0.011441996432660834
54 , 0.7715677199363709 , 0.08016327027982119
55 , 0.770500499366708 , 0.08380169665342863
56 , 0.775009752462 , 0.03138845941489307
57 , 0.77687902001 , 0.0003127353212697831
58 , 0.77539905068207 , 0.09014155396215758
59 , 0.77001339042 , 0.03599550417936584
60 , 0.7751459088705615 , 0.07948570790192874
61 , 0.77289103941 , 0.03445258580838621
62 , 0.7718827724456787 , 0.09644450428254317
63 , 0.77001339042 , 0.049851610302206945
64 , 0.778193030238 , 0.009754007987468588
65 , 0.7728104241 , 0.031225840317637893
66 , 0.77124056787 , 0.045929582020042874
67 , 0.77001339042 , 0.07649826215698877
68 , 0.775009752468 , 0.026122391822844093
69 , 0.77296124645788 , 0.09410499483308249
70 , 0.7718827724456787 , 0.014900145126014896
71 , 0.77001339042 , 0.04766591504680432
72 , 0.775009752468 , 0.06396263203872923
73 , 0.77289103941 , 0.06327543468296587
74 , 0.77567792296226 , 0.0009863033217153427
75 , 0.77001339042 , 0.08653722084401291
76 , 0.777745823854786 , 0.062936388838982
77 , 0.7724462862568945 , 0.007281273034751651
78 , 0.7717553178904448 , 0.03431631742105361
79 , 0.7707119988499963 , 0.03956893863194987


==> data/mimic/old/rtgants.txt <==
epoch, loss, error
1 , 0.13409866666666667 , 0.0005245215809562936
2 , 0.11300266666666665 , 0.0003017110464592835
3 , 0.10104166666666665 , 0.0002826733489776192
4 , 0.09269866666666667 , 0.0002467418804247754
5 , 0.08605933333333332 , 0.0002693329207917647
6 , 0.08057866666666667 , 0.0002963627656924709
7 , 0.075867 , 0.00033367049614852287
8 , 0.071786 , 0.0003482939371661058
9 , 0.06821766666666668 , 0.00037706085568365455
10 , 0.06507733333333333 , 0.0003766646017642498
11 , 0.062304000000000005 , 0.00038961776140212004
12 , 0.059753999999999995 , 0.00040365331659729885
13 , 0.05755966666666667 , 0.0004295899853995153
14 , 0.05550433333333333 , 0.0004175454732388116
15 , 0.053736000000000006 , 0.0004386737588079167
16 , 0.05212466666666667 , 0.00043255853810656743
17 , 0.05061433333333334 , 0.00042492849071605084
18 , 0.04859433333333333 , 0.00116615188642913
19 , 0.047958 , 0.0004456478430330377
20 , 0.047513 , 0.0008320484761518809

==> data/mimic/old/rtghumans.txt <==
epoch, loss, error
1 , 0.28535166666666667 , 0.0014352222437270393
2 , 0.24909666666666666 , 0.0023134767967042313
3 , 0.22453233333333333 , 0.0020245014749864306
4 , 0.20942466666666668 , 0.001746082535913529
5 , 0.19709933333333332 , 0.0016756086124815144
6 , 0.188262 , 0.0016109514786816607
7 , 0.180809 , 0.0015258931810582283
8 , 0.17483400000000002 , 0.001469376058060023
9 , 0.16990066666666667 , 0.0013964942614354803
10 , 0.16506733333333332 , 0.0013888394035628802
11 , 0.16000833333333334 , 0.0012881750226148958
12 , 0.15705866666666665 , 0.0012316997289202507
13 , 0.15335966666666667 , 0.0012838282162691678
14 , 0.150858 , 0.0012563171043437512
15 , 0.147625 , 0.0012799135387465343
16 , 0.14497333333333332 , 0.0012678489219496542
17 , 0.14276833333333336 , 0.0012164210711025228
18 , 0.14029033333333332 , 0.0010659284945790477
19 , 0.13826200000000002 , 0.0011135208424931599
20 , 0.136983 , 0.0008838510432570989

==> data/mimic/old/shumans.txt <==
epoch, loss, error
1 , 0.10761466666666668 , 0.0013865185016996905
2 , 0.08377166666666667 , 0.0007814534890545656
3 , 0.07213333333333333 , 0.0005695848390616558
4 , 0.06542233333333333 , 0.00032037304644568583
5 , 0.060984666666666666 , 0.00019601757290837289
6 , 0.057404333333333335 , 2.7860764925289096e-05
7 , 0.054553333333333336 , 0.0001410114258569922
8 , 0.052686333333333335 , 0.00034850761190475616
9 , 0.050721666666666665 , 0.00034733877155051633
10 , 0.04916566666666666 , 0.00039707625911851815
11 , 0.04806866666666667 , 0.0004429027984658593
12 , 0.04700466666666667 , 0.0004920232605160951
13 , 0.04613133333333333 , 0.0003716426001176684
14 , 0.045088666666666666 , 0.00045989298272049715
15 , 0.044449666666666665 , 0.0004632798530286221
16 , 0.043753999999999994 , 0.0004758515174575657
17 , 0.04328866666666666 , 0.0004763684381745807
18 , 0.042558000000000006 , 0.0005005676777419817
19 , 0.04226866666666667 , 0.0004755917950885548
20 , 0.04174733333333333 , 0.0004862936926956345

==> data/mimic/old/ysnphumans.txt <==
epoch, loss, error
1 , 0.44030366666666665 , 0.0012348452894548603
2 , 0.38129799999999997 , 0.0013870719760224052
3 , 0.35088366666666665 , 0.0008678284520699913
4 , 0.3316396666666667 , 0.0006751278068303401
5 , 0.31849933333333336 , 0.0005747233150733237
6 , 0.306984 , 0.0005320156639298018
7 , 0.2982283333333334 , 0.0005494205027926158
8 , 0.2902213333333333 , 0.0005563921478797424
9 , 0.28312366666666666 , 0.0004562925474834147
10 , 0.2761983333333333 , 0.0005423709267855533
11 , 0.27069 , 0.000671128899690658
12 , 0.26550766666666664 , 0.0007763385573031693
13 , 0.26108766666666666 , 0.0008641887653876526
14 , 0.2562796666666667 , 0.0009418224649877352
15 , 0.2523013333333333 , 0.0009711176836797578
16 , 0.24854400000000001 , 0.0011284700557244113
17 , 0.24460266666666666 , 0.0011324973387263305
18 , 0.24159166666666665 , 0.0011847205952834929
19 , 0.2383293333333333 , 0.0011655434593165332
20 , 0.23701366666666668 , 0.0009390098804355429

==> data/mimic/rtgants.txt <==
epoch, rate, error
1 , 50.333333333333336 , 0.4714045207910317
2 , 40.333333333333336 , 0.4714045207910317
3 , 35.333333333333336 , 0.4714045207910317
4 , 30.666666666666668 , 0.4714045207910317
5 , 29.666666666666668 , 0.4714045207910317
6 , 26.333333333333332 , 0.4714045207910317
7 , 25.0 , 0.816496580927726
8 , 24.0 , 0.816496580927726
9 , 23.333333333333332 , 0.4714045207910317
10 , 24.0 , 0.0
11 , 23.666666666666668 , 0.4714045207910317
12 , 23.666666666666668 , 0.4714045207910317
13 , 24.0 , 0.816496580927726
14 , 24.0 , 0.816496580927726
15 , 23.666666666666668 , 0.4714045207910317
16 , 23.666666666666668 , 0.4714045207910317
17 , 23.0 , 0.816496580927726
18 , 23.333333333333332 , 0.9428090415820634
19 , 23.333333333333332 , 0.9428090415820634
20 , 23.333333333333332 , 0.9428090415820634

==> data/mimic/rtghumans.txt <==
epoch, rate, error
1 , 46.666666666666664 , 0.4714045207910317
2 , 39.666666666666664 , 0.4714045207910317
3 , 36.333333333333336 , 1.247219128924647
4 , 36.333333333333336 , 0.4714045207910317
5 , 30.666666666666668 , 0.4714045207910317
6 , 26.333333333333332 , 0.4714045207910317
7 , 24.0 , 0.0
8 , 20.666666666666668 , 0.4714045207910317
9 , 19.666666666666668 , 0.4714045207910317
10 , 18.333333333333332 , 0.4714045207910317
11 , 15.666666666666666 , 0.4714045207910317
12 , 13.333333333333334 , 0.4714045207910317
13 , 11.666666666666666 , 0.4714045207910317
14 , 11.0 , 0.0
15 , 10.333333333333334 , 0.4714045207910317
16 , 10.0 , 0.0
17 , 9.666666666666666 , 0.4714045207910317
18 , 9.333333333333334 , 0.4714045207910317
19 , 9.333333333333334 , 0.4714045207910317
20 , 9.333333333333334 , 0.4714045207910317

==> data/mimic/shumans.txt <==
epoch, rate, error
1 , 29.333333333333332 , 0.4714045207910317
2 , 24.666666666666668 , 0.4714045207910317
3 , 20.333333333333332 , 0.4714045207910317
4 , 20.0 , 0.816496580927726
5 , 18.333333333333332 , 1.247219128924647
6 , 17.666666666666668 , 0.9428090415820634
7 , 17.0 , 0.0
8 , 15.333333333333334 , 0.4714045207910317
9 , 13.0 , 2.160246899469287
10 , 10.333333333333334 , 0.4714045207910317
11 , 11.333333333333334 , 0.4714045207910317
12 , 10.333333333333334 , 0.4714045207910317
13 , 10.333333333333334 , 0.4714045207910317
14 , 11.333333333333334 , 0.9428090415820634
15 , 10.0 , 0.0
16 , 10.0 , 0.0
17 , 9.333333333333334 , 0.4714045207910317
18 , 9.0 , 0.0
19 , 9.666666666666666 , 0.4714045207910317
20 , 9.333333333333334 , 0.4714045207910317

==> data/mimic/ysnphumans.txt <==
epoch, rate, error
1 , 50.333333333333336 , 0.4714045207910317
2 , 45.333333333333336 , 1.247219128924647
3 , 41.0 , 0.816496580927726
4 , 35.333333333333336 , 0.4714045207910317
5 , 31.333333333333332 , 1.247219128924647
6 , 29.0 , 0.816496580927726
7 , 27.666666666666668 , 1.247219128924647
8 , 23.0 , 0.816496580927726
9 , 21.666666666666668 , 1.247219128924647
10 , 19.666666666666668 , 0.4714045207910317
11 , 18.666666666666668 , 0.4714045207910317
12 , 19.0 , 0.0
13 , 18.333333333333332 , 0.4714045207910317
14 , 17.666666666666668 , 0.4714045207910317
15 , 17.0 , 0.0
16 , 17.333333333333332 , 0.4714045207910317
17 , 17.333333333333332 , 0.4714045207910317
18 , 17.0 , 0.816496580927726
19 , 16.666666666666668 , 0.4714045207910317
20 , 17.0 , 0.816496580927726

==> plan.txt <==
1. abstract (1/4)
2. introduction (5/4)
3. related work (3/4)
4. problem setup (3/4)
5. methodology
- threat model (1/4)
- overview+figure (3/4)
- failing agent via reward hacking (1/2)
- embedding via imitation learning (?)
6. evaluation (2)
7. conclusion and future work (1/4)
